TTV Constraints on Additional Planets in the WD 1856+534 system

WD 1856+534 b (or WD 1856 b for short) is the first known transiting planet candidate around a white dwarf star. WD 1856 b is about the size of Jupiter, has a mass less than about 12 Jupiter masses, and orbits at a distance of about 2% of an astronomical unit. The formation and migration history of this object is still a mystery. Here, we present constraints on the presence of long-period companions (where we explored eccentricity, inclination, mass, and period for the possible companion) in the WD 1856+534 planetary system from Transit Timing Variations (TTVs). We show that existing transit observations can rule out planets with orbital periods less than about 500 days. With additional transit observations over the next decade, it will be possible to test whether WD 1856 also hosts additional long-period planets that could have perturbed WD 1856 b into its current close-in orbit.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
